First Steps Towards an Imprecise Poisson Process

The Poisson process is the most elementary continuous-time stochastic process that models a stream of repeating events. It is uniquely characterised by a single parameter called the rate. Instead of a single value for this rate, we here consider a rate interval and let it characterise two nested sets of stochastic processes. We call these two sets of stochastic process imprecise Poisson processes, explain why this is justified, and study the corresponding lower and upper (conditional) expectations. Besides a general theoretical framework, we also provide practical methods to compute lower and upper (conditional) expectations of functions that depend on the number of events at a single point in time.

==> no-event.csv <==
t, Plow, Pup, low, up 
0.0, 1.0, 1.0, 1.0, 1.0 
0.08163265306122448, 0.8493658165683124, 0.9216104472977248, 0.8521011650814949, 0.9231048050999305 
0.16326530612244897, 0.7214222903547561, 0.8493658165683124, 0.7260763955332405, 0.8521224811985804 
0.24489795918367346, 0.6127514327377497, 0.7827844101269197, 0.6186905425720466, 0.7865983569280839 
0.32653061224489793, 0.5204501210207021, 0.7214222903547561, 0.5271869321505425, 0.726112722964024 
0.4081632653061224, 0.4420525420238257, 0.664870319704396, 0.4492165991012161, 0.6702781436122852 
0.4897959183673469, 0.3754643183221649, 0.6127514327377497, 0.3827779874680932, 0.6187369751219624 
0.5714285714285714, 0.31890655732397044, 0.5647181220077593, 0.3261655690891118, 0.57115907482808 
0.6530612244897959, 0.2708683284704635, 0.5204501210207021, 0.27792606143030085, 0.527239686450231 
0.7346938775510203, 0.23006629899380912, 0.4796522688300443, 0.2368211207512703, 0.4866974880015892 
0.8163265306122448, 0.1954104499097262, 0.4420525420238257, 0.2017955529080629, 0.44927278980433266 
0.8979591836734693, 0.1659749563535559, 0.40740024098367433, 0.17195022574122487, 0.4147258710690303 
0.9795918367346939, 0.14097345433312802, 0.3754643183221649, 0.1465189876901237, 0.38283544438307593 
1.0612244897959182, 0.11973803315411301, 0.3460318383532258, 0.12484900011731546, 0.35339723827258485 
1.1428571428571428, 0.10170139230422684, 0.31890655732397044, 0.10638397845922418, 0.3262226887584676 
1.2244897959183672, 0.08638168612061393, 0.29390761494152196, 0.09064991199110951, 0.30113773152556034 
1.3061224489795917, 0.0733696513683829, 0.2708683284704635, 0.0772428956221594, 0.2779816869681373 
1.3877551020408163, 0.06231767384583894, 0.2496350813604509, 0.06581876135391031, 0.2566062309700724 
1.4693877551020407, 0.05293050193270877, 0.23006629899380912, 0.056084243233887825, 0.2368744448270565 
1.5510204081632653, 0.04495735899544582, 0.2120315047238165, 0.047789449002309754, 0.2186599382252342 
1.6326530612244896, 0.038185243933921614, 0.1954104499097262, 0.04072144517347082, 0.20184603965856762 
1.7142857142857142, 0.032433240894795524, 0.1800923121479524, 0.0346987908761167, 0.1863250490992148 
1.7959183673469385, 0.027547686136564793, 0.1659749563535559, 0.02956688013245816, 0.17199754813396548 
1.8775510204081631, 0.02339806292995093, 0.15296425376522102, 0.025193973008692517, 0.15877176314787012 
1.9591836734693877, 0.01987351482661453, 0.14097345433312802, 0.02146781375373864, 0.14656297747598684 
2.0408163265306123, 0.01687988414878991, 0.12992260830505947, 0.01829274911131323, 0.13529298875783635 
2.1224489795918364, 0.014337196583615465, 0.11973803315411301, 0.015587272830293484, 0.12488960801868979 
2.204081632653061, 0.012177524683542967, 0.11035182229371188, 0.013281933339136194, 0.11528619726909928 
2.2857142857142856, 0.01034317319661825, 0.10170139230422684, 0.0113175508728127, 0.10642124266080404 
2.36734693877551, 0.008785137748053142, 0.09372906565229988, 0.009643698284592786, 0.0982379604648939 
2.4489795918367343, 0.007461795697040267, 0.08638168612061393, 0.00821740654399593, 0.09068393334836053 
2.530612244897959, 0.006337794195282525, 0.07961026438395068, 0.007002061690087229, 0.08371077461923336 
2.6122448979591835, 0.005383105741918052, 0.0733696513683829, 0.0059664649240958245, 0.07727381828965156 
2.693877551020408, 0.004572226004157797, 0.06761823721569349, 0.005084031713239924, 0.07133183297159626 
2.7755102040816326, 0.0038834924735563583, 0.06231767384583894, 0.0043321093461630095, 0.06584675777266605 
2.8571428571428568, 0.003298505755939094, 0.05743261926761737, 0.0036913954211259315, 0.060783458500199214 
2.9387755102040813, 0.002801638034848487, 0.05293050193270877, 0.0031454423391178983, 0.05610950261212609 
3.020408163265306, 0.002379615577197927, 0.04878130356189681, 0.002680235081859022, 0.05179495147302068 
3.1020408163265305, 0.002021164127845393, 0.04495735899544582, 0.002283831435944366, 0.047812168584663105 
3.1836734693877546, 0.0017167077198659844, 0.041433171733117224, 0.0019460554274179358, 0.044135642562750425 
3.265306122448979, 0.0014581128542930973, 0.038185243933921614, 0.0016582360970159886, 0.04074182372584791 
3.346938775510204, 0.0012384712151354092, 0.035191919742114226, 0.001412984910247514, 0.03760897324986458 
3.4285714285714284, 0.0010519151149398368, 0.032433240894795524, 0.0012040060882644774, 0.03471702392182473 
3.510204081632653, 0.0008934607405614245, 0.029890813648367362, 0.0010259349905753757, 0.03204745160100564 
3.591836734693877, 0.000758875011478684, 0.027547686136564793, 0.0008742004007671505, 0.029583156564095756 
3.6734693877551017, 0.0006445624937978798, 0.025388235342336807, 0.0007449071800083992, 0.02730835397434032 
3.7551020408163263, 0.0005474693488739439, 0.02339806292995093, 0.0006347362759627284, 0.025208472773083322 
3.836734693877551, 0.0004650017505524396, 0.021563899242772386, 0.0005408595202673302, 0.02327006234606397 
3.9183673469387754, 0.0003949565915636675, 0.01987351482661453, 0.0004608670273652103, 0.021480706366626603 
4.0, 0.00033546262790251185, 0.01831563888873418, 0.00039270533096554086, 0.019828943263973702 


==> one-event.csv <==
t, Plow, Pup, low, up 
0.0, 0.0, 0.0, 0.0, 0.0 
0.08163265306122448, 0.07523350590185508, 0.13867197005196938, 0.07100364001844968, 0.14200728003689947 
0.16326530612244897, 0.13867197005196938, 0.23556646215665505, 0.12604608566536485, 0.2520921713307293 
0.24489795918367346, 0.19170230452087827, 0.3001231507286937, 0.16790781435607116, 0.3358156287121424 
0.32653061224489793, 0.23556646215665505, 0.33988579331964214, 0.1989257908135211, 0.397851581627043 
0.4081632653061224, 0.2713756406956718, 0.3608592179786332, 0.22106154451111296, 0.44212308902222613 
0.4897959183673469, 0.3001231507286937, 0.3678017812135493, 0.23595898765391554, 0.47191797530783147 
0.5714285714285714, 0.32269606971871956, 0.3678769671073942, 0.24499350573901585, 0.48998701147803164 
0.6530612244897959, 0.33988579331964214, 0.367875374155518, 0.2493136250199789, 0.498627250039958 
0.7346938775510203, 0.33805660260314807, 0.3678789873853221, 0.24970169507207743, 0.49992896028491385 
0.8163265306122448, 0.31903746924036924, 0.367875374155518, 0.24507858593443188, 0.4974398839627487 
0.8979591836734693, 0.29807747263495754, 0.3678611373751816, 0.23636099050603487, 0.4923775882077229 
0.9795918367346939, 0.27619289012204673, 0.367875374155518, 0.2248611744823611, 0.48515252702665695 
1.0612244897959182, 0.25413786628628066, 0.36721746110954573, 0.211592801484738, 0.47612724565922376 
1.1428571428571428, 0.23246032526680419, 0.36446463694168046, 0.19733055427248136, 0.4656213215243325 
1.2244897959183672, 0.21154698641783, 0.35988687543859826, 0.18265865178069773, 0.45391582857479784 
1.3061224489795917, 0.19165949745210226, 0.35378720453285023, 0.16801024241435558, 0.4412573691403477 
1.3877551020408163, 0.17296333965375704, 0.34643235780634, 0.15369931111590301, 0.4278617133779518 
1.4693877551020407, 0.15555086282265432, 0.33805660260314807, 0.13994645292328706, 0.41391708283592205 
1.5510204081632653, 0.13945956259811765, 0.32886519100020517, 0.12689962935893376, 0.3995871113440748 
1.6326530612244896, 0.12468651080464199, 0.31903746924036924, 0.11465082794411205, 0.38501351343880796 
1.7142857142857142, 0.11119968306787037, 0.3087296779679184, 0.1032493826580328, 0.3703184877940543 
1.7959183673469385, 0.09894679102113067, 0.29807747263495754, 0.09271257861514709, 0.3556068806336027 
1.8775510204081631, 0.08786211385940756, 0.28719819074286396, 0.08303405290997608, 0.3409681318261762 
1.9591836734693877, 0.07787173156550999, 0.27619289012204673, 0.07419041155058018, 0.326478024292587 
2.0408163265306123, 0.06889748632159147, 0.2651481802144071, 0.06614640639685797, 0.3122002554666706 
2.1224489795918364, 0.06085993651820441, 0.25413786628628066, 0.05885895331166049, 0.29818784783240954 
2.204081632653061, 0.05368051697235267, 0.24322442464736493, 0.052280221050578855, 0.28448441399391844 
2.2857142857142856, 0.047283077470254856, 0.23246032526680419, 0.0463599778704428, 0.2711252903094313 
2.36734693877551, 0.041594937909149574, 0.22188921664626093, 0.04104734785502801, 0.258138551822677 
2.4489795918367343, 0.036547570761013545, 0.21154698641783, 0.03629210023237762, 0.24554592004394254 
2.530612244897959, 0.03207699919245033, 0.20146270986958945, 0.03204557140574882, 0.2333635740583458 
2.6122448979591835, 0.028123981019000432, 0.19165949745210226, 0.02826130013802581, 0.221602874461072 
2.693877551020408, 0.024634033981584865, 0.1821552512749294, 0.02489544056957, 0.2102710087299784 
2.7755102040816326, 0.021557345975659784, 0.17296333965375704, 0.021907004891794576, 0.19937156583719862 
2.8571428571428568, 0.018848604319651963, 0.16409319790747817, 0.019257977029522925, 0.1889050471661127 
2.9387755102040813, 0.016466770490538043, 0.15555086282265432, 0.016913330179174995, 0.1788693201316954 
3.020408163265306, 0.014374820629603803, 0.14733944749307606, 0.014840974155308105, 0.16926002029492865 
3.1020408163265305, 0.012539467242142846, 0.13945956259811765, 0.013011652924405814, 0.16007090721019732 
3.1836734693877546, 0.01093087364486096, 0.13190968959931196, 0.01139880821215637, 0.15129417874343945 
3.265306122448979, 0.009522369660689613, 0.12468651080464199, 0.009978421460955789, 0.14292074814377292 
3.346938775510204, 0.008290174664579882, 0.11778520076952516, 0.008728843525052023, 0.13494048773822614 
3.4285714285714284, 0.007213132216730309, 0.11119968306787037, 0.007630619187539475, 0.1273424427443403 
3.510204081632653, 0.00627245907659449, 0.10492285607182013, 0.006666311756147754, 0.12011501835528285 
3.591836734693877, 0.00545151028654075, 0.09894679102113067, 0.005820331553044474, 0.11324614294366037 
3.6734693877551017, 0.0047355611789231975, 0.09326290533919643, 0.005078770983614944, 0.10672340995053643 
3.7551020408163263, 0.004111606538481864, 0.08786211385940756, 0.004429247989797847, 0.10053420077265864 
3.836734693877551, 0.003568176698116679, 0.08273496036002466, 0.003860759015561275, 0.09466579073122024 
3.9183673469387754, 0.0030951700236826188, 0.07787173156550999, 0.00336354209516202, 0.08910543999743369 
4.0, 0.002683701023220095, 0.07326255555493671, 0.002928950286135225, 0.08384047116183603 

